The sensitivity of the Deffuant model to measurement error

Opinion dynamics models have an enormous potential for studying current phenomena such as vaccine hesitancy. Unfortunately, to date, most of the models have little to no empirical validation. One major problem in testing these models against real-world data relates to the difficulties in measuring opinions in ways that map directly to representations in models. Indeed, this kind of measurement is complex in nature and presents more types of measurement error than just classical random noise. Thus, it is crucial to know how these different error types may affect the model's predictions. In this work, we analyze this relationship in the Deffuant model. Starting from the psychometrics literature, we first discuss how opinion measurements are affected by three types of errors: random noise, binning, and distortions (i.e. uneven intervals between scale points). While the first two are known to most of the scientific community, the third one is mostly unknown outside psychometrics. Because of that, we highlight the nature and peculiarities of each of these measurement errors. By simulating these types of error, we show that the Deffuant model is robust to binning but not to noise and distortions. Indeed, if a scale has 4 or more points (like most self-report scales), binning has almost no effect on the final predictions. However, prediction error increases almost linearly with random noise, up to a maximum error of 40%. After reaching this value, increasing the amount of noise does not worsen the prediction. Distortions are most problematic, reaching a maximum prediction error of 80%. Up to now most of the research focused on the properties of the models without analyzing the types of data they may be used with. Here we show that when studying a model, we should also analyze its robustness to these types of measurement error.

==> README.txt <==
A CLASS AND TEMPLATE FOR JASSS ARTICLES v.0.5, 2016-03-24
Author: Giangiacomo Bravo <giangiacomo.bravo@lnu.se> 

The bundle is composed by five files. The 'JASSS.cls', jasss.bst, 'JASSS.png' and 'bar.png' files are needed to build the output. They should be included in your localtexmf directory (remeber to refresh the file-name database) or simply copied in the one where you keep your LaTeX code.

In addition, a template is provided in the 'TemplateJASSS.tex' file. Please always use this template for your submissions.
 
In order to correctly build the output, the following packages should be installed in your system: graphicx, xcolor, booktabs, amsmath, ifthen, geometry, authblk, natbib, endnotes.

Please always use pdfLaTeX and BibTeX (not BibLaTeX).

The font used is Source Sans Pro, normally included in Tex Live and other  major LaTeX distributions. In case of problems, the font location at CTAN is http://www.ctan.org/tex-archive/fonts/sourcesanspro/
See also: http://www.tug.dk/FontCatalogue/sourcesanspro/

Remember to include the bibliographic database (the bib file) when submitting.



